An Off-center Density Peak in the Milky Way's Dark Matter Halo?

We show that the position of the central dark matter density peak may be expected to differ from the dynamical center of the Galaxy by several hundred parsec. In Eris, a high resolution cosmological hydrodynamics simulation of a realistic Milky-Way-analog disk galaxy, this offset is 300 - 400 pc (~3 gravitational softening lengths) after z=1. In its dissipationless dark-matter-only twin simulation ErisDark, as well as in the Via Lactea II and GHalo simulations, the offset remains below one softening length for most of its evolution. The growth of the DM offset coincides with a flattening of the central DM density profile in Eris inwards of ~1 kpc, and the direction from the dynamical center to the point of maximum DM density is correlated with the orientation of the stellar bar, suggesting a bar-halo interaction as a possible explanation. A dark matter density offset of several hundred parsec greatly affects expectations of the dark matter annihilation signals from the Galactic Center. It may also support a dark matter annihilation interpretation of recent reports by Weniger (2012) and Su & Finkbeiner (2012) of highly significant 130 GeV gamma-ray line emission from a region 1.5 degrees (~200 parsec projected) away from Sgr A* in the Galactic plane.

==> files.txt <==
enclosed_density.pdf
slice_all_tight_small.png
DMoffset_vs_sigma.pdf
DMoffset_evolution.pdf
profile_evolution_V2.pdf
core_slope_evolution_V2.pdf
9panel_small.png
fluctuations_maxdens.pdf
fluctuations_Doff.pdf
potmin.pdf
bar_alignment_distributions.pdf
chi2_vs_omega.pdf
offset_angle_evolution_late_times_with_fit.pdf
projection_Eris_dm2_xzonly.pdf

